I-AID: Identifying Actionable Information from Disaster-related Tweets

Social media plays a significant role in disaster management by providing valuable data about affected people, donations and help requests. Recent studies highlight the need to filter information on social media into fine-grained content labels. However, identifying useful information from massive amounts of social media posts during a crisis is a challenging task. In this paper, we propose I-AID, a multimodel approach to automatically categorize tweets into multi-label information types and filter critical information from the enormous volume of social media data. I-AID incorporates three main components: i) a BERT-based encoder to capture the semantics of a tweet and represent as a low-dimensional vector, ii) a graph attention network (GAT) to apprehend correlations between tweets' words/entities and the corresponding information types, and iii) a Relation Network as a learnable distance metric to compute the similarity between tweets and their corresponding information types in a supervised way. We conducted several experiments on two real publicly-available datasets. Our results indicate that I-AID outperforms state-of-the-art approaches in terms of weighted average F1 score by +6% and +4% on the TREC-IS dataset and COVID-19 Tweets, respectively.

==> ECIR 2021/draft.txt <==
% \subsection{Evaluation Metrics}

% We considered the standard evaluation metrics accuracy (A), precision (P), recall (R) and F1-score (F1) to evaluate the performance of our proposed system. The F1 metric is the harmonic mean of both precision and recall and defined as follows:
% \begin{equation}
%     F1=2* \frac{P\times R}{P+R}
% \end{equation}

% We considered both variations of F1 namely, micro-F1 and F1-macro to evaluated the overall performances. Micro-F1 considers equally importance of tweets classification regardless of classes distribution, while macro-F1 considers the capability of our system in classifying tweets of each class separately. 
% \begin{itemize}
%     \item Macro-F1: 
%     \item Accumulated Alert Worth (AAW):
% \end{itemize}
% On the other hand, we considered the TREC performance metric~\cite{richardmccreadie2019}, "Accumulated Alert Worth" (AAW) to evaluate the effectiveness of identifying actionable information from tweets.
% %add reference to AAW metric: http://dcs.gla.ac.uk/~richardm/TREC_IS/2019/TREC_IS_Metrics.pdf%
% \todo[inline]{Add Equation of AAW}

% \begin{equation}
% \centering
%     AAW=\frac{1}{2}\sum_{t\in T} \bigg \{_{\frac{1}{T_{low/critical}}}^{\frac{1}{T_{high/critical}}\times highPriorityWorth(t)}
% \end{equation}

% Micro F1-score:

% Accumulated Alert Worth (AAW):
% \subsubsection{Hamming Loss}
% Hamming loss is equal to 1 over $|D|$ (number of multi-label samples), multiplied by the sum of the symmetric differences between the predictions ($Z_i$) and the true labels ($Y_i$), divided by the number of labels ($L$), giving:

% \begin{equation}
% Hamming\_Loss=\frac{1}{|D|} \sum_{i=1}^{|D|} \frac{\left|Y_{i} \Delta Z_{i}\right|}{|L|}
% \end{equation}
% \subsubsection{Focal Loss}


==> ECIR 2021/draft_related_work.txt <==
 %This definition of actionability differs from works like (Zade et al. 2018) as it is information type-based. We assume an “actionable” post that generates an immediate alert will be useful to an individual responsible for that type (optionally considering criticality as well) %how critical it was that a user be shown that post. Higher criticality scores indicate that the post contains more important actionable information. 
	%For example, to distinguish disaster-related information from others on social media, Palshikar et al.~\cite{PalshikarAP18} employed weak supervision to learn a bag of words model from news corpus of various disasters. The word model was then augmented using a corpus of unlabelled tweets, followed by a method of learning word-weights online to dynamically improve the model in run-time setting. This approach could effectively classify completely unseen stream of tweets.
	%Stowe et al.~\cite{stowe2016identifying} proposed an annotation schema to classify disaster-related tweets into six fine-grained categories to account for the attitude, information source and decision-making behavior of people tweeting before, during and after disasters. They also trained feature-rich binary classifiers for each of the six categories independently and performed an ablation study to understand which features contributed to the relevance and fine-grained categorization of tweets. % multi-label classification using binary classifiers trained separately for each of the 6 categories. 
	%Going a step ahead, 
	%In another work~\cite{toriumi2016real}, a real-time information sharing system was developed using a clustering-based tweet classification approach. % to aid in emanating awareness during disasters. 
	%This system considered tweets that were retweeted more than 100 times and leveraged this to create a retweet network to connect topic-similar tweets.
	%Extending the prominent work~\cite{wang2017combining} on extracting keypharses from tweets, Chowdhury et al.~\cite{ray2019keyphrase} introduced an approach for keyphrase extraction from disaster-related tweets. By utilizing contextual word embeddings, POS-tags, phonetics, and phonological features, they improved the model's performance on both general Twitter data and disaster-related tweets.  
	
	%On the other hand, 
	%Orthogonal to the aforementioned line of work that majorly focuses on real-time disaster mitigation, %much work has been done to aid in recovery post disasters. For improving awareness pertaining to socio-economic recovery post disasters, 
	%Shibuya et al.~\cite{ShibuyaT19} considered an increased demand for used cars as an indicator of post disaster socio-economic recovery, and correlated public sentiment on social media using market data to gather insights. To help curb rumors and fake news during disasters, ~\cite{barnwal2019identifying} proposed a hybrid approach based on classification and ranking for identifying fact-checkable tweets during disasters. To understand the similarities and differences among different crisis events and study the impact of certain tweet characteristics on classification based on disaster-informativeness, a systematic analysis of the CrisisLexT26~\cite{olteanu2015expect} dataset was performed by Graf et al.~\cite{graf2018cross}. Based on this analysis, they trained a cross-domain classifier, which could classify tweets across disaster events of different types, with a set of 29 features representing the temporal, linguistic and source characteristics of a tweet.  


========================= Mult-label ==========================

	\subsection{Multi-label Text Classification}
	Several approaches have been proposed to tackle the problem of short-text classification. On a high level, to represent text, these approaches either 
	use: 1) explicit, hand-engineered features %to enrich the text representation, 
	or 2) neural networks to model the dependencies within text (implicit features).  
	%A lot of work has been done to learn from the short-textual nature of tweets. 
	%One such approach has been of employing
	%Wang et al. ~\cite{wang2017combining} conceptualized tweets using 
	%Various studies have employed external knowledge from
	Very often, conceptual information (entities and their categories) from tweets is captured using a knowledge base (KB)%~\cite{burel2017semantic}%~\cite{burel2017semantic,zahera2018dice} %~\cite{DBLP:journals/corr/abs-2002-03350}, 
	which is then either 1) embedded in a common vector space or 2) further enriched %then by enriching them  e~\cite{DBLP:conf/esws/TurkerZKS19}
	with word and sub-word information from the tweets~\cite{wang2017combining}. %, before classifying it using a CNN-based framework. 
	% into information classes.
	While the knowledge-powered approach helps in enriching the semantics, it fails when the entity in the text is not correctly disambiguated or is simply not found in the KB.
	For the classification task, Convolutional Neural Networks (CNNs) have consistently proven~\cite{nguyen2017robust} %~\cite{caragea2016identifying,nguyen2017robust} 
	to outperform other supervised learning algorithms like Support Vector Machines (SVM) and  Multi-layer Perceptron (MLP). % in categorizing tweets. %of even new events, when no event-specific data is available. %, using available out-of-event data.  %proposed a CNN-based framework for classification. Along the same lines, Burel et al.~\cite{burel2017semantic} extracted conceptual information (from a knowledge base) about named entities in text 
	% for a better semantic representation 
	%and by employing a deep CNN model, identified the information category of crisis-related tweets. 
	However, a drawback of CNNs is that they capture only local, sequential context. Moreover, even though they have been applied in multi-label classification problems ~\cite{DBLP:conf/naacl/Johnson015}, they are not optimal for the multi-label  settings~\cite{DBLP:conf/sigir/LiuCWY17}. 
	With the end-to-end deep learning approaches gaining traction and the introduction of attention mechanisms~\cite{vaswani2017attention}, there has been a signification advancement in text-classification tasks. Recent works~\cite{zaherafine,miyazaki2019label} have also focused on alleviating the tedious process of finding good text-based features and for tackling the multi-label classification problem. %In their work,
	%To alleviate the tedious process of finding good text-based features, 
	%Kundu et al.~\cite{kundu2018classification} trained an end-to-end model to classify tweets into different actionable classes.   
	%In their 5-layer neural network, they used a Bidirectional-LSTM as the first hidden layer to encode the contextual information, followed by 3 more layers of vanilla LSTM. Their experiments against FIRE2016 and FIRE2017 datasets proved that this model outperformed the TF-IDF and CNN-based models that relied on manual feature engineering.
	%\todo{write about graph convolutional network and BERT. why these standalone approaches are not sufficient?} 
	%To better adapt to the multi-label classification problem, Miyazaki et al.~\cite{miyazaki2019label} exploited the Label Embedding method and used the pre-trained contextualized word-embeddings  as input to a hierarchical attention network.  
	Pre-trained contextualized word-embeddings, particularly BERT, have proven to be revolutionary for text representation and classification. Previous studies~\cite{zaherafine,miyazaki2019label} have leveraged this multi-layer, multi-head self-attention mechanism of BERT, however, it only captures the local contextual information and hence, falls short. To circumvent this and  apprehend the global relations among words in vocabulary, graph-based approaches (Graph Neural Networks)%~\cite{defferrard2016convolutional}
	~\cite{kipf2016semi,yao2019graph} have been found promising. 
	
	%\todo[]{How is [13] different from our paper? we use meta-learning in Relation Network} 
	Many recent studies~\cite{DBLP:conf/ecir/LuDN20,DBLP:conf/icaart/PalSS20} have exploited the advantages of the two by combining them. %for not only classification %but recommendation tasks as well~\cite{jeong2019context}.
	While the combination has previously been applied to the multi-label classification task~\cite{DBLP:conf/icaart/PalSS20}, to the best of our knowledge, it has not been applied for multi-label, short-text (tweet) classification. Moreover, the manner in which this combination is applied in previous approaches and ours is fundamentally different. In VGCN-BERT~\cite{DBLP:conf/ecir/LuDN20}, a GCN is used to capture the correlation between words at the vocabulary level (global information). That is, given a vocabulary, it would relate the meaning of 'new' to 'innovation' and 'exciting', similar to the context-independent word embeddings like Word2Vec and GloVe \todo{add citation}. For an input sentence, the (local) contextual information is captured using the BERT embeddings, while the global information pertaining to the words in the sentence is extracted from the graph embeddings and concatenated with the BERT embeddings. The two representations then interact via self-attention mechanism to perform a classification task. However, in our approach, we employ GCNs to inject the information regarding correlations between the entities and labels to the contextualized BERT-representation of the input. 
	%The global context, the graph embeddings from the vocabulary graph pertaining to the words in the input sentence are extracted and concatenated to the BERT embeddings.The global and local information interact via self-attention layers to perform a classification.
	Our approach differs from that of MAGNET~\cite{DBLP:conf/icaart/PalSS20} in the way the similarities between feature vectors of text and the learned classifiers of labels by GCN are computed. While MAGNET uses a fixed, linear distance metric (dot-product function) to measure the similarities, our approach benefits from a deeper end-to-end neural architecture to learn this distance function. We employ a deep network (Relation Network) that maps the input features to multi-label output. %\todo[inline]{further clarify how our approach is different from the one in 22} 
	In the subsequent sections, we will further elaborate our approach. 
	
	
	%Exploiting the Label Embedding method for text classification~\cite{zhang2017multi}, Miyazaki et al.~\cite{miyazaki2019label} apprehend the hierarchical structure of labels present in the TREC-IS 2018 dataset as a key feature. They vectorize the tweet text and the corresponding higher and lower-level label using pre-trained models such as BERT and ELMo. These embeddings are then fed to a BiLSTM network that outputs three matrices for text, lower-level label, and higher-level label respectively. These matrices are then used for calculating label attention and hierarchical attention vectors, which are then passed to a 2-layer feed-forward network for classification of the tweet into one of the 24 information categories. 
	
	%Caragea et al.~\cite{caragea2016identifying} proposed a CNN for text classification to identify informative
	%tweets during disaster events. Their experiments against a subset of CrisisLexT26 dataset show that Convolutional Neural Networks outperform other supervised learning algorithms like Support Vector Machines and Artificial Neural Networks, which use a combination of unigrams, bigrams and trigrams as input features. A similar work ,\cite{nguyen2017robust}, also concludes CNNs to be the most effective in classifying tweets of new event, when no event-specific data is available, using available out-of-event data. 
	
	
	%\todo{how do we approach short-text classification task?}
	
	%\subsection{Hybrid Embedding Models}
	%\todo[inline]{Kind of features extract from tweets. Kind of deep learning models}
	%\todo[inline]{how previous works have exploited GCN with bert}
	%Our system is an end-to-end neural architectures for learning semantic representation of data.
	
	%Our primary research aims to leverage multi-label based classifiers that can identify low-level information types (e.g. donation, volunteer, evacuation) from disaster-related tweets. 
	

==> ECIR 2021/related_work.txt <==
1) Identifying and Categorizing Disaster-Related Tweets (Kevin Stowe, Michael Paul, Martha Palmer, Leysia Palen, Ken Anderson)
propose an annotation schema for identifying relevant tweets as well as the more fine-grained categories they represent, and develop feature-rich classifiers for relevance and fine-grained categorization. Tweets were annotated with a fine-grained, multilabel schema developed in an iterative process with domain experts, social scientists, and linguists who are members of our larger project team. trained binary classifiers for each of the 6 fine-grained categories. Our baseline features are the counts of unigrams in tweets, after preprocessing to remove capitalization, punctuation and stopwords. assessed three classification models that have been successful in similar work (Verma et al., 2011; Go et al., 2009): support vector machines (SVMs), maximum entropy (MaxEnt) models, and Naive Bayes. 

2) Cross-domain informativeness classification for disaster situations
To address these issues, our contribution is threefold: First, a systematic and in-depth analysis ofcrisis related tweets with respect to informativeness is providedalong four dierent dimensions, covering temporal, spatial, linguis-tic and source characteristics on basis of the CrisisLexT26 [20]1data set, since this data set provides manually labeled data withrespect to informativeness of 26 geographically distributed crisisevents of 13 dierent disaster types. Thereupon, we present a cross-domain informativeness classier, which can be used on new eventsof various disaster types while being at least as accurate in in-formativeness classication as disaster type specic ones. Finally,systematic classication experiments are conducted, demonstratingthat our classication approach is more accurate than other crisistype specic ones

3) Quite recently, it has been proven that the combination of GCN and BERT outperforms the standalone GCN and BERT models. This is because while, GCN captures the information at global level, BERT has the capability of capturing the contextual information within a sentence or document. Local information and global information interact through different layers of BERT, allowing them to influence mutually and to build together a final representation for classification. I

Recently, GCNS have gained popularity because of their ability to capture global information. 

==> readme.txt <==
%%%%%%%%%% INTRODUCTION %%%%%%%%%%%%%%%%
(BERT)
One of the most remarkable properties of word embeddings is the fact that they capture certain types of semantic and syntactic relationship. Recently, pre-trained language models such as BERT have achieved groundbreaking results across a wide range of Natural Language Processing tasks.




%%%%%%%%%% Contributions %%%%%%%%%%%%%%%%
In this paper, we show that adding contextual information to neural topic models enriches the representations, and provides a significant increase in topic coherence.

- Improved by adding more contextual knowledge
- BERT-based representation
-Continuous latent representation.


%%%%%%%%%%%% BERT $$$$$$$$$$$
https://arxiv.org/pdf/2004.10462.pdf






%% GCN%%%
https://arxiv.org/pdf/1903.06464.pdf
------------------------------------------------------


Deep Neural Networks versus Naïve Bayes Classifiers for Identifying Informative Tweets during Disasters.
http://idl.iscram.org/files/venkatakishoreneppalli/2018/1589_VenkataKishoreNeppalli_etal2018.pdf

Comparison of Word Embeddings and Sentence Encoding as Generalized Representations for Crisis Tweet Classification Tasks
https://pdfs.semanticscholar.org/6787/1d198386f513f86c71cc603d993b85d5709f.pdf

Identifying and Categorizing Disaster-Related Tweets
https://pdfs.semanticscholar.org/0a5a/33af0253a0ae1bfc66a5839cfc179f7d8f5c.pdf
Large-Scale Multi-Label Text Classification on EU Legislation 
https://arxiv.org/abs/1906.02192

https://aclweb.org/anthology/E17-2017

Figures:
https://github.com/huggingface/hmtl/blob/master/HMTL_architecture.png
https://github.com/huggingface/hmtl

BERT:
https://arxiv.org/pdf/1905.05583.pdf
https://www.aclweb.org/anthology/S16-1075
https://arxiv.org/pdf/1904.00132.pdf **
https://arxiv.org/pdf/1906.03692.pdf

%% http://paraphrase.org/#/ %%


%% Approach %%
https://www.aclweb.org/anthology/D18-1137

%% Related Works %%
https://www.aclweb.org/anthology/W19-5609
https://dl.acm.org/citation.cfm?id=2806485
https://www.ijcai.org/Proceedings/16/Papers/408.pdf
*** https://arxiv.org/pdf/1809.05679.pdf

%%  --- Inttroduction --- %%
https://www.aclweb.org/anthology/W18-3512.pdf
https://dl.acm.org/citation.cfm?id=3313696
